A Multi-State Diagnosis and Prognosis Framework with Feature Learning for Tool Condition Monitoring

In this paper, a multi-state diagnosis and prognosis (MDP) framework is proposed for tool condition monitoring via a deep belief network based multi-state approach (DBNMS). For fault diagnosis, a cost-sensitive deep belief network (namely ECS-DBN) is applied to deal with the imbalanced data problem for tool state estimation. An appropriate prognostic degradation model is then applied for tool wear estimation based on the different tool states. The proposed framework has the advantage of automatic feature representation learning and shows better performance in accuracy and robustness. The effectiveness of the proposed DBNMS is validated using a real-world dataset obtained from the gun drilling process. This dataset contains a large amount of measured signals involving different tool geometries under various operating conditions. The DBNMS is examined for both the tool state estimation and tool wear estimation tasks. In the experimental studies, the prediction results are evaluated and compared with popular machine learning approaches, which show the superior performance of the proposed DBNMS approach.

==> table/classification_results_r.csv <==
,ECSDBN,CSDBN,SMOTE-SVM-DBN,ADASYN-DBN,SMOTE-borderline2-DBN,SMOTE-borderline1-DBN,SMOTE-DBN,DBN,SVM,MLP,KNeighborsClassifier,GradientBoostingClassifier,LogisticRegression,AdaBoostClassifier,Lasso,SGDClassifier
Accuracy,0.996,0.9957,0.9961,0.9964,0.9962,0.9958,0.9959,0.9954,0.9894,0.9683,0.9733,0.9821,0.9412,0.9361,0.9523,0.9258
G_mean,0.9946,0.9916,0.9858,0.9857,0.9852,0.9837,0.9837,0.983,0.8943,0.8492,0.846,0.8088,0.5903,0.5362,0.5065,0.386
ROC_score,0.9946,0.9916,0.9859,0.9858,0.9853,0.9838,0.9838,0.9831,0.9443,0.8601,0.8579,0.9025,0.6791,0.651,0.7401,0.6098
Precision,0.9996,0.9987,0.9974,0.9973,0.9972,0.9969,0.9969,0.9968,0.9898,0.9733,0.9725,0.9822,0.9398,0.9349,0.9524,0.9281
F1_score,0.9978,0.9977,0.9978,0.998,0.9979,0.9977,0.9978,0.9975,0.9944,0.9827,0.9855,0.9906,0.9687,0.9661,0.9749,0.9606
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,


==> table/statistical_test_results_gundrilling.txt <==
Friedman's rank sum test
Friedman's chi-squared = 71.387, df = 15, p-value = 2.526e-09

Iman Davenport's correction of Friedman's rank sum test
Corrected Friedman's chi-squared = 79.028, df1 = 15, df2 = 60, p-value < 2.2e-16

Friedman's Aligned Rank Test for Multiple Comparisons
T = 61.511, df = 15, p-value = 1.384e-07

friedmanAlignedRanksPost(data=mydata,control=1)
ECSDBN     CSDBN SMOTE.SVM.DBN ADASYN.DBN SMOTE.borderline2.DBN SMOTE.borderline1.DBN
[1,]     NA 0.8863795     0.9565901  0.9891425             0.9133086             0.7031797
     SMOTE.DBN       DBN       SVM        MLP KNeighborsClassifier GradientBoostingClassifier
[1,] 0.7388303 0.5862137 0.4142162 0.02563101           0.02748634                 0.06038908
     LogisticRegression AdaBoostClassifier       Lasso SGDClassifier
[1,]        0.000898823       0.0006051723 0.001200464  0.0002948291
0.8863795
0.9565901
0.9891425
0.9133086
0.7031797
0.7388303
0.5862137
0.4142162
0.02563101
0.02748634
0.06038908
0.000898823
0.0006051723
0.001200464
0.0002948291



